Adaptive Encoding Strategies for Erasing-Based Lossless Floating-Point Compression

Lossless floating-point time series compression is crucial for a wide range of critical scenarios. Nevertheless, it is a big challenge to compress time series losslessly due to the complex underlying layouts of floating-point values. The state-of-the-art erasing-based compression algorithm Elf demonstrates a rather impressive performance. We give an in-depth exploration of the encoding strategies of Elf, and find that there is still much room for improvement. In this paper, we propose Elf*, which employs a set of optimizations for leading zeros, center bits and sharing condition. Specifically, we develop a dynamic programming algorithm with a set of pruning strategies to compute the adaptive approximation rules efficiently. We theoretically prove that the adaptive approximation rules are globally optimal. We further extend Elf* to Streaming Elf*, i.e., SElf*, which achieves almost the same compression ratio as Elf*, while enjoying even higher efficiency in streaming scenarios. We compare Elf* and SElf* with 8 competitors using 22 datasets. The results demonstrate that SElf* achieves 9.2% relative compression ratio improvement over the best streaming competitor while maintaining similar efficiency, and that Elf* ranks among the most competitive batch compressors. All source codes are publicly released.

==> Schedule.txt <==
https://icde2024.github.io/important_dates.html

基本信息：
12页正文+4页内的参考文献，不能有附录，单盲
First Round（AOE时间）
Submission due: July 28, 2023 (Friday)
Notification for authors (Accept/Revise/Reject): September 1, 2023 (Friday)
Revision due: October 6, 2023 (Friday)
Notification to authors (Accept/Reject): November 3, 2023 (Friday)
Camera-ready copy due: November 24, 2023 (Friday)


章节划分
1. Introduction
2. Preliminaries
3. Center Bits Encoding Strategies
4. Trailing Zeros Encoding Strategies
5. Leading Zeros Encoding Strategies
6. Discussion
7. Experiments
8. Related Works
9. Conclusion


人员分工：
李瑞远：方法设计，论文整体把控，画图
李政：论文实验，第2/3/4/5/6章节撰写
吴怡：实验图绘制，第1/7/8/9章节撰写

时间安排：
7月6日：设计完实验，完成必要的实验编码（李政）
7月9日-2：完成related work（吴怡）、完成所有实验（李政）
7月16日-2：完成Experiments(吴怡）、完成preliminaries、center bits encoding strategies（李政）
7月23日-2：完成introduction(吴怡)、完成trailing zeros encoding strategies（李政）
7月26日-1：完成conclusion（吴怡）、完成leading zeros encoding strategies（李政）
7月28日-1：完成abstract（吴怡），完成和discussion（李政），提交

注：这里的完成表示经过我的验收。我已经改过了。
